From Actions to Reactions: Learning Instrument-Conditioned Tissue Geometry for Surgical World Modeling

Surgical world models predict future surgical observations from visual history and instrument actions, supporting surgical simulation and robot learning. However, existing approaches often prioritize instrument motion and visual fidelity, leaving the resulting tissue reactions implicit in video synthesis. We present SurgReact, a surgical world model that explicitly models tissue reactions before generating future video. Our key idea is to predict tissue responses as pointmaps, allowing deformation to be directly learned and supervised before appearance synthesis. SurgReact first forecasts instrument trajectories and transports the observed instrument surface to construct future instrument pointmaps. An action-conditioned tissue reaction predictor then combines future instrument geometry with historical tissue observations, constructs a geometric reference, and learns coordinate refinements to capture how tissue reacts to instrument motion. The resulting pointmaps guide video generation, while teacher--student distillation helps the generator use imperfect predicted geometry. Experiments demonstrate state-of-the-art video quality and instrument--tissue interaction fidelity on the evaluated benchmarks. Furthermore, SurgReact-generated data improves downstream policy performance, demonstrating its value as a source of training experience for robot learning.

==> TEMPLATE-LICENSE.txt <==
The adapted hitsztechreport.cls follows the source NVIDIA class license: Creative Commons Attribution-ShareAlike 4.0 International (CC BY-SA 4.0), https://creativecommons.org/licenses/by-sa/4.0/ . Preserve the original attribution in the class and indicate modifications. NVIDIA's class attributes earlier Google DeepMind technical report work; the source notices are retained.

Adaptation changes (2026-11-29): blue palette, original HIT emblem from the user-specified project, portable Charter font in place of NVIDIA Sans, title size, abstract body styling, generic institutional text, optional teaser support. Sample source and documentation are distributed under CC BY-SA 4.0 as well. University and third-party marks remain owned by their respective rights holders and are not licensed by this document. This template does not imply endorsement by HIT, NVIDIA, or the authors of the reference papers.

